Acted vs. Improvised: Domain Adaptation for Elicitation Approaches in Audio-Visual Emotion Recognition

Key challenges in developing generalized automatic emotion recognition systems include scarcity of labeled data and lack of gold-standard references. Even for the cues that are labeled as the same emotion category, the variability of associated expressions can be high depending on the elicitation context e.g., emotion elicited during improvised conversations vs. acted sessions with predefined scripts. In this work, we regard the emotion elicitation approach as domain knowledge, and explore domain transfer learning techniques on emotional utterances collected under different emotion elicitation approaches, particularly with limited labeled target samples. Our emotion recognition model combines the gradient reversal technique with an entropy loss function as well as the softlabel loss, and the experiment results show that domain transfer learning methods can be employed to alleviate the domain mismatch between different elicitation approaches. Our work provides new insights into emotion data collection, particularly the impact of its elicitation strategies, and the importance of domain adaptation in emotion recognition aiming for generalized systems.

==> tmp.txt <==
%%%%%%%%%%%%%%%%%%%%% IGNORE
\iffalse
In this work, we investigate the possibility of domain transfer learning across utterances generated from different \textit{emotion elicitation approaches}.
The elicitation approaches for most emotion recognition corpora can be divided into two categories: (1) read-speech with fixed lexical scripts and (2) spontaneous speech collected from spontaneous sessions.
Existing works already show utterances with same emotion label can have different behaviors in natural conversations, scripted acted talks and improvised conversations \cite{proc_carlos:improvisationelicitationiemocap:interspeech08, busso2016msp}. 
%%%%From the machine learning aspect, a model well trained with acted emotional conversations will likely lead to lower performance if directly used for inference on improvised conversations.

The connection and mismatch between two elicitation approaches are widely noticed but challenging to be explicitly quantified.
In this work, we propose two hypotheses to analyze the domain mismatch and inferential capacity.
\textbf{H1}: Improvised utterances as a source domain can help the emotion recognition of the scripted utterances and \textbf{H2}: Using scripted utterances as a source domain can improve the emotion recognition of the improvised utterances. 

\textbf{H1} is motivated by real human-agent interactions. Many widely-deployed speech agents (e.g. at home, cars etc) are likely used in specific target domains (e.g.  “Weather”,  “Music” etc), in which most commands have relatively fixed and specialized content. 
Thus, the potential of leveraging a larger corpus with free content (e.g. public emotional utterances collected from Youtube) for target domain adaptation is explored under H1 source-target setting.
Currently, a large number of emotional utterances can be easily collected online resources, such as online videos \cite{morency2011towards} and call recordings \cite{lee2005toward, devillers2006real}, however, copyright issues, privacy, and lack of controlled recording settings (background noise etc.) might cause serious issues in commercial products or usage.
Thus, \textbf{H2} is motivated in that the many available curated emotion datasets are collected in carefully designed settings with controlled conditions, including with user consent, and leveraging these data for improving performances on natural sessions can be hugely impactful.
\fi
%%%%%%%%%%%%%%%%%%%%%END 

\iffalse
To verify the two hypotheses mentioned above, we show the domain mistmatch by  build emotion recognition models to we build a model with the combination of adversarial iterative training strategy and softlabel loss from work . 
The adversarial iterative training strategy is motivated by work \cite{li2020speaker}: Technically, on one side, we train the model to maximize the capture of emotion-related information; on the other hand, we use the adversarial techniques to remove domain information (the difference between various emotion elicitation approaches). 
In addition, we investigate the possibility of adaptation from source to target domain with very limited labeled target samples. This is motivated by constraints in real-world use settings, where it is not feasible to have enough target domain labeled data to conduct supervised tuning for each customer or each new usage scenario.
Inspired by work \cite{tzeng2015simultaneous}, besides the domain mismatch loss, we utilize a softlabel loss to model the relationship across different categories. In our case, it is the correlation across emotion categories. 
The introduction of softlabel loss ensures that domain transfer learning can consider both domains and emotion categories simultaneously. With this new loss, we can explicitly transfer the similarity of emotion categories from the source to the target and further optimize our representation to produce the same structure in the target domain using the few target labeled examples as reference points.
\fi

%In our previous work \cite{li2020speaker}, we had proposed an adversarial training framework to obtain speech emotion representations by limiting the effect of speaker variability and showed its improvement over GRL for speaker-invariant speech emotion recognition.
